Charged-particle distributions at low transverse momentum in $\sqrt{s}$=13 TeV pp interactions measured with the ATLAS detector at the LHC

Measurements of distributions of charged particles produced in proton-proton collisions with a centre-of-mass energy of 13 TeV are presented. The data were recorded by the ATLAS detector at the LHC and correspond to an integrated luminosity of 151 $\mu$b$^{-1}$. The particles are required to have a transverse momentum greater than 100 MeV and an absolute pseudorapidity less than 2.5. The charged-particle multiplicity, its dependence on transverse momentum and pseudorapidity and the dependence of the mean transverse momentum on multiplicity are measured in events containing at least two charged particles satisfying the above kinematic criteria. The results are corrected for detector effects and compared to the predictions from several Monte Carlo event generators.

==> Metadata.txt <==
Title: Charged-particle distributions at low transverse momentum in $\sqrt{s}$ = 13 TeV pp interactions measured with the ATLAS detector at the LHC


Authors: The ATLAS Collaboration

Abstract:   Measurements of distributions of charged particles produced in proton--proton collisions with a centre-of-mass energy of 13 TeV are presented. The particles are required to have a transverse momentum greater than 100 MeV and an absolute pseudorapidity less than 2.5. The charged-particle multiplicity, its dependence on transverse momentum and pseudorapidity and the dependence of the mean transverse momentum on multiplicity are measured in events containing at least two charged particles satisfying the above kinematic criteria. The data were recorded by the ATLAS detector at the LHC and correspond to an integrated luminosity of 151 $\mu$b$^{-1}$. The results are corrected for detector effects and compared to the predictions from several Monte Carlo event generators.


Comments: 15 pages plus author list + cover pages (32 pages total), 5 figures, 2 tables, submitted to , All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-17/

Report-no:CERN-EP-2016-099

Keywords: QCD, Soft Interaction, Pile up, Tracking, Generator Tuning


==> MetadataEPJC.txt <==
Title: Charged-particle distributions at low transverse momentum in &radic;s=13 TeV pp interactions measured with the ATLAS detector at the LHC


Authors: The ATLAS Collaboration

Abstract:   Measurements of distributions of charged particles produced in proton--proton collisions with a centre-of-mass energy of 13 TeV are presented. The particles are required to have a transverse momentum greater than 100 MeV and an absolute pseudorapidity less than 2.5. The charged-particle multiplicity, its dependence on transverse momentum and pseudorapidity and the dependence of the mean transverse momentum on multiplicity are measured in events containing at least two charged particles satisfying the above kinematic criteria. The data were recorded by the ATLAS detector at the LHC and correspond to an integrated luminosity of 151 µb <sup> -1 </sup>. The results are corrected for detector effects and compared to the predictions from several Monte Carlo event generators.


Comments: 15 pages plus author list + cover pages (32 pages total), 5 figures, 2 tables, submitted to , All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-17/

Report-no:CERN-EP-2016-099

Keywords: QCD, Soft Interaction, Pile up, Tracking, Generator Tuning

